Hallucination in Perceptual Metric-Driven Speech Enhancement Networks

Within the area of speech enhancement, there is an ongoing interest in the creation of neural systems which explicitly aim to improve the perceptual quality of the processed audio. In concert with this is the topic of non-intrusive (i.e. without clean reference) speech quality prediction, for which neural networks are trained to predict human-assigned quality labels directly from distorted audio. When combined, these areas allow for the creation of powerful new speech enhancement systems which can leverage large real-world datasets of distorted audio, by taking inference of a pre-trained speech quality predictor as the sole loss function of the speech enhancement system. This paper aims to identify a potential pitfall with this approach, namely hallucinations which are introduced by the enhancement system `tricking' the speech quality predictor.

==> figs/hubert_stages.pdf_tex <==
%% Creator: Inkscape 1.1.2 (0a00cf5339, 2022-02-04), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'hubert_stages.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{397.392244bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.26174129)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{hubert_stages.pdf}}%
    \put(0.39752591,0.22940253){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}wavLM\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{hubert_stages.pdf}}%
    \put(0.70364639,0.19657197){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{S}_\mathrm{OL}$\end{tabular}}}}%
    \put(0.16564299,0.19657197){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$s$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{hubert_stages.pdf}}%
    \put(0.26967169,0.18140544){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}CNN\end{tabular}}}}%
    \put(0.26991743,0.15032148){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathcal{W}_\mathrm{FE}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{hubert_stages.pdf}}%
    \put(0.52782553,0.17968453){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Transformers\end{tabular}}}}%
    \put(0.52773339,0.14860056){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathcal{W}_\mathrm{OL}$\end{tabular}}}}%
    \put(0.39401431,0.19657197){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathbf{S}_\mathrm{FE}$\end{tabular}}}}%
  \end{picture}%
\endgroup%

